Backflows by AGN jets: Global properties and influence on SMBH accretion

Jets from Active Galactic Nuclei (AGN) inflate large cavities in the hot gas environment around galaxies and galaxy clusters. The large-scale gas circulation promoted within such cavities by the jet itself gives rise to backflows that propagate back to the center of the jet-cocoon system, spanning all the physical scales relevant for the AGN. Using an Adaptive Mesh Refinement code, we study these backflows through a series of numerical experiments, aiming at understanding how their global properties depend on jet parameters. We are able to characterize their mass flux down to a scale of a few kiloparsecs to about $0.5\,\mathrm{M_\odot/y}$for as long as $15$ or $20$ Myr, depending on jet power. We find that backflows are both spatially coherent and temporally textbf{intermittent}, independently of jet power in the range $10^{43-45}$ erg/s. Using the mass flux thus measured, we model analytically the effect of backflows on the central accretion region, where a Magnetically Arrested Disk lies at the center of a thin circumnuclear disk. Backflow accretion onto the disk modifies its density profile, producing a flat core and tail. We use this analytic model to predict how accretion beyond the BH magnetopause is modified, and thus how the jet power is temporally modulated. Under the assumption that the magnetic flux stays frozen in the accreting matter, and that the jets are always launched via the Blandford-Znajek (1977) mechanism, we find that backflows are capable of boosting the jet power up to tenfold during relatively short time episodes (a few Myr).

==> letter_ref_3.txt <==
---> answer: The objection of the referee is correct. Furthermore, the current figure does not allow for a direct comparison between r and r_c,
so we now will just look for gas that has r_c < 2 kpc and simply conclude that that gas will never leave the selected cylinder.
The text now reads:

"In general, gas having r_c < r will always tend to migrate to smaller distances, thus falling towards the
central BH. In this case, all gas parcels having r_c < 2 kpc will always stay within the selection."

We also checked the following (and the final) discussion, and they never refer explicitly to r_c being larger or smaller than r.

At last, in the Conlcusion section we added a reference to Neumayer et al (2007).
